Increasing Lifetime of Recurrent Sunspot Groups within the Greenwich Photoheliographic Results

Long-lived (>20 days) sunspot groups extracted from the Greenwich Photo- heliographic Results (GPR) are examined for evidence of decadal change. The problem of identifying sunspot groups which are observed on consecutive solar rotations (recurrent sunspot groups) is tackled by first constructing manually an example dataset of recurrent sunspot groups and then using machine learning to generalise this subset to the whole GPR. The resulting dataset of recurrent sunspot groups is verified against previous work by A. Maunder and other Royal Greenwich Observatory (RGO) compilers. Recurrent groups are found to exhibit a slightly larger value for the Gnevyshev-Waldmeier Relationship than the value found by Petrovay and van Driel-Gesztelyi (Solar Phys. 51, 25, 1997), who used recurrence data from the Debrecen Photoheliographic Results. Evidence for sunspot group lifetime change over the previous century is observed within recurrent groups. A lifetime increase of 1.4 between 1915 and 1940 is found, which closely agrees with results from Blanter et al. (Solar Phys. 237, 329, 2006). Furthermore, this increase is found to exist over a longer period (1915 to 1950) than previously thought and provisional evidence is found for a decline between 1950 and 1965. Possible applications of machine-learning procedures to the analysis of historical sunspot observations, the determination of the magnetic topology of the solar corona and the incidence of severe space-weather events are outlined briefly.

==> GPRasNN.txt <==
! Input pattern 83 8929 -> 8965
! post link group, longitude
000000000000000001000
000000000000000001000
000000000000000001000
000000000000000001000
000000000000000001000
000000000000000010000
000000000000000010000
! initial group, longitude
0001000
0001000
0000100
0000010
0000010
0000000
0000000
! post link group, latitude
001000000
001000000
001000000
001000000
001000000
001000000
000100000
! initial group, latitude
00100
00100
00100
00100
00100
00000
00000
! initial and post group number:
8929 8965
! Output pattern 83
0

